Occupancy Prediction for Building Energy Systems with Latent Force Models

This paper presents a new approach to predict the occupancy for building energy systems (BES). A Gaussian Process (GP) is used to model the occupancy and is represented as a state space model that is equivalent to the full GP if Kalman filtering and smoothing is used. The combination of GPs and mechanistic models is called Latent Force Model (LFM). An LFM-based model predictive control (MPC) concept for BES is presented that benefits from the extrapolation capability of mechanistic models and the learning ability of GPs to predict the occupancy within the building. Simulations with EnergyPlus and a comparison with real-world data from the Bosch Research Campus in Renningen show that a reduced energy demand and thermal discomfort can be obtained with the LFM-based MPC scheme by accounting for the predicted stochastic occupancy.

==> GP_prediction-1.tsv <==
0	0.0962774031178975
0.25	0.0440198815577273
0.5	0.0600857989136494
0.75	0.00857972148479347
1	0
1.25	0
1.5	0
1.75	0.0272381796940383
2	0.128912739201427
2.25	0.114252461497996
2.5	0.11401114570349
2.75	0.00214300131291752
3	0
3.25	0.00312915571271153
3.5	0
3.75	0
4	0
4.25	0.0174315248984872
4.5	0
4.75	0
5	0.326942848669805
5.25	1.04458940122942
5.5	1.02374773095882
5.75	0.411948317739693
6	0
6.25	0
6.5	0
6.75	0
7	0
7.25	0
7.5	0
7.75	0
8	0.59980720054267
8.25	1.42135740054976
8.5	2.36540749608113
8.75	3.23757706752647
9	3.50488022083506
9.25	3.72145625480106
9.5	3.74029888371809
9.75	3.95799165983818
10	4.04492356784597
10.25	4.52384503467729
10.5	4.56842375794759
10.75	4.5595076409022
11	5.07040843145506
11.25	5.04236567419632
11.5	4.48295677841504
11.75	4.07503922662607
12	3.70110479649714
12.25	3.86774168300382
12.5	4.3059305180714
12.75	4.84111110808168
13	5.0120402137178
13.25	5.29600924361971
13.5	5.39613999281873
13.75	5.4977515098845
14	5.3114432577731
14.25	4.94898939828419
14.5	4.38910266427044
14.75	3.69354089674044
15	3.97680392089082
15.25	4.14141547957006
15.5	4.36024370226491
15.75	4.67525093132987
16	4.50840179754025
16.25	4.53370247253245
16.5	4.50419955256576
16.75	4.05755587120362
17	3.41254984813408
17.25	2.71554906475318
17.5	1.91441950439066
17.75	1.79465484019227
18	1.35731562748121
18.25	1.02637552039107
18.5	0.785359666628913
18.75	0.451757809843963
19	0.212790462253785
19.25	0.0251639234076722
19.5	0
19.75	0
20	0
20.25	0
20.5	0
20.75	0
21	0
21.25	0
21.5	0
21.75	0
22	0
22.25	0
22.5	0
22.75	0
23	0
23.25	0
23.5	0
23.75	0
24	0.0645959965894781
24.25	0.0462333280161726
24.5	0
24.75	0
25	0.00399857622348773
25.25	0.0702679233057441
25.5	0.053252466218295
25.75	0
26	0
26.25	0
26.5	0
26.75	0.00465565146466762
27	0.176771485335776
27.25	0.166414134477745
27.5	0.240542370453119
27.75	0.236658903367103
28	0.17311573212447
28.25	0.194465119330725
28.5	0.074143619305065
28.75	0.0882190479668063
29	0.0832761415056718
29.25	1.00377696980164
29.5	1.06411792239899
29.75	0.646316509624999
30	0.257378540730346
30.25	0
30.5	0
30.75	0
31	0
31.25	0
31.5	0.0568462356376982
31.75	0.995739749192214
32	2.13089175829143
32.25	2.66515487227321
32.5	3.4640003664723
32.75	4.15518599704995
33	4.44840121631997
33.25	3.9693441862143
33.5	4.30093226356588
33.75	4.48684591477548
34	5.07137560175826
34.25	5.48686584327136
34.5	5.89163287054314
34.75	5.85348406009299
35	5.49021135975515
35.25	5.29779433691107
35.5	4.71845411011296
35.75	4.00288098541357
36	3.17716255868095
36.25	3.4031920780119
36.5	3.97615371870946
36.75	4.21408444256254
37	4.26016822366624
37.25	3.94696499529175
37.5	3.92922484728644
37.75	4.38645074735109
38	4.66899553774445
38.25	4.86822006604875
38.5	5.47888490111725
38.75	5.52471762578997
39	5.63473119658048
39.25	5.73866511701606
39.5	5.42915300639813
39.75	5.27238240065777
40	5.06002411028445
40.25	5.02567424497705
40.5	4.92119950510279
40.75	5.09375651782439
41	5.18778412559286
41.25	4.87147457382435
41.5	3.62788912073787
41.75	3.49487918208699
42	2.59153601390221
42.25	1.7228926357953
42.5	1.1269534445296
42.75	0.655667110552012
43	0.391439955078302
43.25	0.211104903659504
43.5	0.0500974143514293
43.75	0
44	0
44.25	0
44.5	0
44.75	0
45	0
45.25	0
45.5	0
45.75	0
46	0
46.25	0
46.5	0
46.75	0
47	0
47.25	0
47.5	0
47.75	0


==> GP_prediction-2.tsv <==
0	0.096277403117746
0.25	0.0440198815581798
0.5	0.0600857989131818
0.75	0.00857972148500608
1	-4.61852778244065e-14
1.25	-5.32907051820075e-14
1.5	9.9475983006414e-14
1.75	0.0272381796945176
2	0.128912739200752
2.25	0.114252461498239
2.5	0.114011145702818
2.75	0.00214300131367828
3	1.22568621918617e-13
3.25	0.00312915571275241
3.5	2.8421709430404e-14
3.75	-1.70530256582424e-13
4	-2.98427949019242e-13
4.25	0.0174315248977308
4.5	-3.83693077310454e-13
4.75	1.80477854883065e-12
5	0.326942848672715
5.25	1.04458940122564
5.5	1.02374773095589
5.75	0.411948317741462
6	2.41584530158434e-12
6.25	-2.8421709430404e-13
6.5	-2.55795384873636e-13
6.75	-2.20268248085631e-13
7	-3.41060513164848e-13
7.25	-7.17648163117701e-13
7.5	-1.16529008664656e-12
7.75	2.34834374168713e-12
8	0.599807200542912
8.25	1.42135740055006
8.5	2.36540749608116
8.75	3.23757706752385
9	3.50488022083605
9.25	3.72145625480067
9.5	3.74029888371956
9.75	3.95799165983701
10	4.04492356784801
10.25	4.52384503467435
10.5	4.56842375794751
10.75	4.55950764090633
11	5.0704084314528
11.25	5.04236567419395
11.5	4.48295677841619
11.75	4.07503922662554
12	3.70110479649919
12.25	3.86774168300411
12.5	4.3059305180711
12.75	4.84111110807917
13	5.01204021371909
13.25	5.2960092436196
13.5	5.3961399928201
13.75	5.49775150988395
14	5.31144325777283
14.25	4.94898939828306
14.5	4.38910266426882
14.75	3.69354089674538
15	3.97680392088876
15.25	4.14141547956968
15.5	4.36024370226551
15.75	4.67525093132737
16	4.50840179754253
16.25	4.5337024725334
16.5	4.50419955256436
16.75	4.05755587120324
17	3.41254984813402
17.25	2.71554906475221
17.5	1.91441950439441
17.75	1.79465484018963
18	1.35731562748148
18.25	1.0263755203914
18.5	0.785359666628132
18.75	0.451757809844327
19	0.212790462253754
19.25	0.0251639234083001
19.5	-2.0961010704923e-13
19.75	-2.34479102800833e-13
20	-8.70414851306123e-14
20.25	1.77635683940025e-14
20.5	6.3948846218409e-14
20.75	5.95079541199084e-14
21	2.57571741713036e-14
21.25	-8.88178419700125e-15
21.5	-2.26485497023532e-14
21.75	-1.86517468137026e-14
22	-6.43929354282591e-15
22.25	3.10862446895044e-15
22.5	6.43929354282591e-15
22.75	5.10702591327572e-15
23	1.33226762955019e-15
23.25	2.22044604925031e-15
23.5	1.33226762955019e-14
23.75	-1.33226762955019e-14
24	-0.00487718420137462
24.25	-0.0118483797881588
24.5	-0.0180578188853406
24.75	-0.0196680763725157
25	-0.0137870701857015
25.25	-0.000207476585889488
25.5	0.018233239037361
25.75	0.0370219909193299
26	0.0521364632547652
26.25	0.0613467489973303
26.5	0.0636181270113205
26.75	0.0573660012825687
27	0.0398730743574163
27.25	0.00985046884835938
27.5	-0.0275114107607806
27.75	-0.0569046880210209
28	-0.0554923779217305
28.25	-0.00328330037947211
28.5	0.103163017820002
28.75	0.242556964373691
29	0.373599467001952
29.25	0.452311170738781
29.5	0.452699603910332
29.75	0.378123591732418
30	0.256390260731727
30.25	0.12287016394982
30.5	0.00438827479197812
30.75	-0.0844852730994958
31	-0.131441449217881
31.25	-0.113128824230387
31.5	0.00730697764194943
31.75	0.265331866999537
32	0.670012893619543
32.25	1.18575016877981
32.5	1.73564541271298
32.75	2.22862493966711
33	2.59727576058427
33.25	2.82583204017017
33.5	2.95266415056744
33.75	3.04575313490681
34	3.16439243801152
34.25	3.32743643620525
34.5	3.50444136639963
34.75	3.6337663908302
35	3.65782999547352
35.25	3.55725105206344
35.5	3.3665346229966
35.75	3.1635232414114
36	3.03792947729063
36.25	3.05407985504073
36.5	3.2247191546324
36.75	3.50623354888533
37	3.81530564039098
37.25	4.0585293839334
37.5	4.16330906351161
37.75	4.10012482506266
38	3.89041088610789
38.25	3.59867013411501
38.5	3.31141969548246
38.75	3.10918612491776
39	3.04035424787525
39.25	3.10570153748411
39.5	3.2590110208267
39.75	3.42326793108482
40	3.51623684026661
40.25	3.47621290849402
40.5	3.27937016949757
40.75	2.9436222363101
41	2.51874538138368
41.25	2.06720448852307
41.5	1.64330456597905
41.75	1.2786948583009
42	0.97927848640056
42.25	0.733184767586476
42.5	0.524247644971201
42.75	0.343313270765499
43	0.191901426367547
43.25	0.0778014628368098
43.5	0.00685624099580728
43.75	-0.023302968338264
44	-0.0239626478062522
44.25	-0.0108125836681037
44.5	0.00242355794408056
44.75	0.00840323936340059
45	0.00669926362477513
45.25	0.00110546946855239
45.5	-0.00404436735226676
45.75	-0.00638623014018691
46	-0.00597708123682161
46.25	-0.00420475773092699
46.5	-0.00237014701058924
46.75	-0.00094717197114158
47	0.000213742963889096
47.25	0.00117748321739519
47.5	0.00141992453819917
47.75	-2.75335310107039e-14


==> GP_prediction-3.tsv <==
0	0.0962782023239906
0.25	0.0440206807644244
0.5	0.0600865992299805
0.75	0.0085805206912507
1	8.00316752518868e-07
1.25	7.99206191334955e-07
1.5	7.99206344101644e-07
1.75	0.0272389789007622
2	0.128913539517551
2.25	0.114253260704484
2.5	0.114011944909063
2.75	0.00214379940782349
3	7.99206367194283e-07
3.25	0.00312995380689761
3.5	7.9920627304737e-07
3.75	7.99206074095404e-07
4	7.99205946197712e-07
4.25	0.0174323252145295
4.5	7.99205860932583e-07
4.75	8.00318603482694e-07
5	0.32694364787896
5.25	1.04459020154243
5.5	1.02374853127269
5.75	0.411949116947707
6	8.00319214549447e-07
6.25	8.00316514487051e-07
6.5	7.99205988830276e-07
6.75	7.9809392493597e-07
7	7.99205903565148e-07
7.25	7.99205526977498e-07
7.5	7.99205079335574e-07
7.75	8.00319147047887e-07
8	0.599807999749157
8.25	1.42135820086686
8.5	2.36540829639796
8.75	3.23757786894966
9	3.50488102004229
9.25	3.72145705289482
9.5	3.74029968292581
9.75	3.95799245904325
10	4.04492436927382
10.25	4.5238458338806
10.5	4.56842455715376
10.75	4.55950844011258
11	5.07040923065905
11.25	5.04236647340019
11.5	4.48295757762243
11.75	4.07504002583179
12	3.70110559570544
12.25	3.86774248109825
12.5	4.30593131727735
12.75	4.84111190617332
13	5.01204101292534
13.25	5.29601004171374
13.5	5.39614078980059
13.75	5.4977523079781
14	5.31144405697907
14.25	4.94899019637721
14.5	4.38910346124931
14.75	3.69354169372588
15	3.97680471898291
15.25	4.14141627877593
15.5	4.36024450035966
15.75	4.67525173053361
16	4.50840259563667
16.25	4.53370327285019
16.5	4.50420035177061
16.75	4.05755667152004
17	3.41255064734027
17.25	2.71554986506901
17.5	1.91442030360065
17.75	1.79465564050643
18	1.3573164289073
18.25	1.02637631959765
18.5	0.785360466944931
18.75	0.451758609050572
19	0.212791262570552
19.25	0.0251647226145447
19.5	7.98093935594111e-07
19.75	7.98093910725115e-07
20	7.99206157584176e-07
20.25	7.98094162967786e-07
20.5	7.99206308574507e-07
20.75	7.99206304133615e-07
21	7.99206270382835e-07
21.25	7.98094136322434e-07
21.5	7.98094122555668e-07
21.75	8.00316780052399e-07
22	7.98094138764924e-07
22.25	7.99206247734285e-07
22.5	7.98094151643511e-07
22.75	8.02533301591883e-07
23	8.00316800036413e-07
23.25	8.00316800924591e-07
23.5	8.00316812026822e-07
23.75	8.04743676087593e-07
24	0.29623952197358
24.25	0.537003947690244
24.5	0.797824988295905
24.75	1.06042155455864
25	1.30334347324316
25.25	1.51024735556261
25.5	1.67271245068584
25.75	1.79002405070166
26	1.86730921646311
26.25	1.9128101140672
26.5	1.93468018011039
26.75	1.93819823981039
27	1.92518519955889
27.25	1.89704493003279
27.5	1.86040636068542
27.75	1.83126861612739
28	1.83276580324812
28.25	1.88500246158145
28.5	1.99145777677406
28.75	2.13085462729761
29	2.26189803618364
29.25	2.34060999484835
29.5	2.34099847025155
29.75	2.26642245045901
30	2.14468911548306
30.25	2.01116901899897
30.5	1.89268712848748
30.75	1.80381357917471
31	1.7568574029344
31.25	1.77517002791054
31.5	1.89560582939536
31.75	2.1536307184992
32	2.55831174510482
32.25	3.07404902024386
32.5	3.62394426410956
32.75	4.11692379103339
33	4.48557461195156
33.25	4.7141308915308
33.5	4.84096300191676
33.75	4.93405198625277
34	5.05269128935774
34.25	5.21573528754983
34.5	5.39274021774247
34.75	5.52206524217279
35	5.54612884681612
35.25	5.44554990340566
35.5	5.25483347433861
35.75	5.05182209275351
36	4.92622832863272
36.25	4.94237870638274
36.5	5.11301800597467
36.75	5.39453240022794
37	5.70360449173354
37.25	5.94682823527635
37.5	6.05160791485642
37.75	5.98842367640885
38	5.77870973745381
38.25	5.48696898546519
38.5	5.19971854684412
38.75	4.99748497628445
39	4.92865309924223
39.25	4.99400038888752
39.5	5.14730987229658
39.75	5.31156678256669
40	5.40453569177338
40.25	5.3645117602732
40.5	5.16766902162309
40.75	4.83192108843303
41	4.40704423392776
41.25	3.95550334307174
41.5	3.53160342222449
41.75	3.1669937139194
42	2.86757734450835
42.25	2.62148363480785
42.5	2.41254651539713
42.75	2.23161214218502
43	2.08020034020762
43.25	1.96610041706779
43.5	1.89515495329495
43.75	1.8649948109539
44	1.86433299237658
44.25	1.8774786184381
44.5	1.89070643068967
44.75	1.89667240671632
45	1.89494480153067
45.25	1.88930376263076
45.5	1.88406726332002
45.75	1.88160690597438
46	1.88190471377524
46.25	1.88360891381305
46.5	1.88542804802256
46.75	1.88688570075255
47	1.88807836454261
47.25	1.88898627016931
47.5	1.88965622556675
47.75	1.89200654363175


==> GP_prediction-4.tsv <==
0	0.0962766039115014
0.25	0.0440190823519352
0.5	0.0600849985963831
0.75	0.00857892227876145
1	-8.00316844889423e-07
1.25	-7.99206297916366e-07
1.5	-7.99206145149678e-07
1.75	0.027237380488273
2	0.128911938883953
2.25	0.114251662291995
2.5	0.114010346496574
2.75	0.00214220321953308
3	-7.99206122057039e-07
3.25	0.0031283576186072
3.5	-7.99206216203951e-07
3.75	-7.99206415155917e-07
4	-7.9920654305361e-07
4.25	0.0174307245809321
4.5	-7.99206628318738e-07
4.75	-8.00314993925597e-07
5	0.32694204946647
5.25	1.04458860090884
5.5	1.02374693063909
5.75	0.411947518535218
6	-8.00314382858844e-07
6.25	-8.0031708292124e-07
6.5	-7.99206500421046e-07
6.75	-7.98094365472466e-07
7	-7.99206585686174e-07
7.25	-7.99206962273824e-07
7.5	-7.99207409915747e-07
7.75	-8.00314450360404e-07
8	0.599806401336668
8.25	1.42135660023326
8.5	2.36540669576436
8.75	3.23757626609803
9	3.50487942162981
9.25	3.72145545670653
9.5	3.74029808451332
9.75	3.95799086063076
10	4.0449227664222
10.25	4.52384423546811
10.5	4.56842295874127
10.75	4.55950684170009
11	5.07040763224656
11.25	5.0423648749877
11.5	4.48295597920994
11.75	4.0750384274193
12	3.70110399729295
12.25	3.86774088490996
12.5	4.30592971886486
12.75	4.84111030998503
13	5.01203941451285
13.25	5.29600844552545
13.5	5.3961391958396
13.75	5.49775071178981
14	5.31144245856659
14.25	4.94898860018892
14.5	4.38910186728832
14.75	3.69354009976489
15	3.97680312279462
15.25	4.14141468036344
15.5	4.36024290417136
15.75	4.67525013212112
16	4.50840099944838
16.25	4.5337016722166
16.5	4.50419875335812
16.75	4.05755507088644
17	3.41254904892778
17.25	2.71554826443541
17.5	1.91441870518816
17.75	1.79465403987283
18	1.35731482605567
18.25	1.02637472118516
18.5	0.785358866311333
18.75	0.451757010638083
19	0.212789661936955
19.25	0.0251631242020555
19.5	-7.98094354814325e-07
19.75	-7.98094379683321e-07
20	-7.99206331667146e-07
20.25	-7.98094127440649e-07
20.5	-7.99206180676814e-07
20.75	-7.99206185117707e-07
21	-7.99206218868487e-07
21.25	-7.98094154086002e-07
21.5	-7.98094167852768e-07
21.75	-8.00316817355892e-07
22	-7.98094151643511e-07
22.25	-7.99206241517036e-07
22.5	-7.98094138764924e-07
22.75	-8.02533291377832e-07
23	-8.00316797371878e-07
23.25	-8.00316796483699e-07
23.5	-8.00316785381469e-07
23.75	-8.04743702732946e-07
24	-0.30599389037633
24.25	-0.560700707266562
24.5	-0.833940626066586
24.75	-1.09975770730367
25	-1.33091761361456
25.25	-1.51066230873439
25.5	-1.63624597261111
25.75	-1.715980068863
26	-1.76303628995358
26.25	-1.79011661607254
26.5	-1.80744392608775
26.75	-1.82346623724525
27	-1.84543905084406
27.25	-1.87734399233607
27.5	-1.91542918220698
27.75	-1.94507799216944
28	-1.94375055909158
28.25	-1.89156906234039
28.5	-1.78513174113405
28.75	-1.64574069855023
29	-1.51469910217974
29.25	-1.43598765337079
29.5	-1.43559926243089
29.75	-1.51017526699417
30	-1.6319085940196
30.25	-1.76542869109933
30.5	-1.88391057890352
30.75	-1.9727841253737
31	-2.01974030137016
31.25	-2.00142767637131
31.5	-1.88099187411146
31.75	-1.62296698450013
32	-1.21828595786574
32.25	-0.702548682684244
32.5	-0.152653438683607
32.75	0.340326088300828
33	0.708976909216971
33.25	0.937533188809529
33.5	1.06436529921811
33.75	1.15745428356085
34	1.2760935866653
34.25	1.43913758486067
34.5	1.61614251505679
34.75	1.74546753948761
35	1.76953114413092
35.25	1.66895220072121
35.5	1.47823577165458
35.75	1.2752243900693
36	1.14963062594854
36.25	1.16578100369872
36.5	1.33642030329014
36.75	1.61793469754271
37	1.92700678904842
37.25	2.17023053259045
37.5	2.2750102121668
37.75	2.21182597371647
38	2.00211203476197
38.25	1.71037128276483
38.5	1.42312084412079
38.75	1.22088727355108
39	1.15205539650826
39.25	1.21740268608069
39.5	1.37071216935682
39.75	1.53496907960294
40	1.62793798875984
40.25	1.58791405671484
40.5	1.39107131737204
40.75	1.05532338418716
41	0.630446528839612
41.25	0.178905633974405
41.5	-0.244994290266378
41.75	-0.609603997317603
42	-0.909020371707226
42.25	-1.15511409963489
42.5	-1.36405122545473
42.75	-1.54498560065402
43	-1.69639748747252
43.25	-1.81049749139417
43.5	-1.88144247130334
43.75	-1.91160074763043
44	-1.91225828798908
44.25	-1.8991037857743
44.5	-1.88585931480151
44.75	-1.87986592798952
45	-1.88154627428112
45.25	-1.88709282369365
45.5	-1.89215599802455
45.75	-1.89437936625476
46	-1.89385887624888
46.25	-1.8920184292749
46.5	-1.89016834204374
46.75	-1.88878004469483
47	-1.88765087861483
47.25	-1.88663130373452
47.5	-1.88681637649035
47.75	-1.89200654363181


==> GP_prediction-5.tsv <==
0	0.0962774031178975
0.25	0.0440198815577273
0.5	0.0600857989136494
0.75	0.00857972148479347
1	0
1.25	0
1.5	0
1.75	0.0272381796940383
2	0.128912739201427
2.25	0.114252461497996
2.5	0.11401114570349
2.75	0.00214300131291752
3	0
3.25	0.00312915571271153
3.5	0
3.75	0
4	0
4.25	0.0174315248984872
4.5	0
4.75	0
5	0.326942848669805
5.25	1.04458940122942
5.5	1.02374773095882
5.75	0.411948317739693
6	0
6.25	0
6.5	0
6.75	0
7	0
7.25	0
7.5	0
7.75	0
8	0.59980720054267
8.25	1.42135740054976
8.5	2.36540749608113
8.75	3.23757706752647
9	3.50488022083506
9.25	3.72145625480106
9.5	3.74029888371809
9.75	3.95799165983818
10	4.04492356784597
10.25	4.52384503467729
10.5	4.56842375794759
10.75	4.5595076409022
11	5.07040843145506
11.25	5.04236567419632
11.5	4.48295677841504
11.75	4.07503922662607
12	3.70110479649714
12.25	3.86774168300382
12.5	4.3059305180714
12.75	4.84111110808168
13	5.0120402137178
13.25	5.29600924361971
13.5	5.39613999281873
13.75	5.4977515098845
14	5.3114432577731
14.25	4.94898939828419
14.5	4.38910266427044
14.75	3.69354089674044
15	3.97680392089082
15.25	4.14141547957006
15.5	4.36024370226491
15.75	4.67525093132987
16	4.50840179754025
16.25	4.53370247253245
16.5	4.50419955256576
16.75	4.05755587120362
17	3.41254984813408
17.25	2.71554906475318
17.5	1.91441950439066
17.75	1.79465484019227
18	1.35731562748121
18.25	1.02637552039107
18.5	0.785359666628913
18.75	0.451757809843963
19	0.212790462253785
19.25	0.0251639234076722
19.5	0
19.75	0
20	0
20.25	0
20.5	0
20.75	0
21	0
21.25	0
21.5	0
21.75	0
22	0
22.25	0
22.5	0
22.75	0
23	0
23.25	0
23.5	0
23.75	0
24	0.0645959965894781
24.25	0.0462333280161726
24.5	0
24.75	0
25	0.00399857622348773
25.25	0.0702679233057441
25.5	0.053252466218295
25.75	0
26	0
26.25	0
26.5	0
26.75	0.00465565146466762
27	0.176771485335776
27.25	0.166414134477745
27.5	0.240542370453119
27.75	0.236658903367103
28	0.17311573212447
28.25	0.194465119330725
28.5	0.074143619305065
28.75	0.0882190479668063
29	0.0832761415056718
29.25	1.00377696980164
29.5	1.06411792239899
29.75	0.646316509624999
30	0.257378540730346
30.25	0
30.5	0
30.75	0
31	0
31.25	0
31.5	0.0568462356376982
31.75	0.995739749192214
32	2.13089175829143
32.25	2.66515487227321
32.5	3.4640003664723
32.75	4.15518599704995
33	4.44840121631997
33.25	3.9693441862143
33.5	4.30093226356588
33.75	4.48684591477548
34	5.07137560175826
34.25	5.48686584327136
34.5	5.89163287054314
34.75	5.85348406009299
35	5.49021135975515
35.25	5.29779433691107
35.5	4.71845411011296
35.75	4.00288098541357
36	3.17716255868095
36.25	3.4031920780119
36.5	3.97615371870946
36.75	4.21408444256254
37	4.26016822366624
37.25	3.94696499529175
37.5	3.92922484728644
37.75	4.38645074735109
38	4.66899553774445
38.25	4.86822006604875
38.5	5.47888490111725
38.75	5.52471762578997
39	5.63473119658048
39.25	5.73866511701606
39.5	5.42915300639813
39.75	5.27238240065777
40	5.06002411028445
40.25	5.02567424497705
40.5	4.92119950510279
40.75	5.09375651782439
41	5.18778412559286
41.25	4.87147457382435
41.5	3.62788912073787
41.75	3.49487918208699
42	2.59153601390221
42.25	1.7228926357953
42.5	1.1269534445296
42.75	0.655667110552012
43	0.391439955078302
43.25	0.211104903659504
43.5	0.0500974143514293
43.75	0
44	0
44.25	0
44.5	0
44.75	0
45	0
45.25	0
45.5	0
45.75	0
46	0
46.25	0
46.5	0
46.75	0
47	0
47.25	0
47.5	0
47.75	0


==> GP_prediction-6.tsv <==
0	0
0.25	0.0440198792940019
0.5	0.0600857919974737
0.75	0.00857983894178053
1	-1.88900974985515e-07
1.25	-5.26636481541776e-08
1.5	6.22889680355898e-08
1.75	0.0272381526505935
2	0.128912481191929
2.25	0.114252867057421
2.5	0.114011062617649
2.75	0.0021432558379117
3	-5.34998067201753e-07
3.25	0.00312903859952528
3.5	1.81190995207636e-07
3.75	1.99858862241081e-07
4	1.12475038871983e-07
4.25	0.0174314325007392
4.5	2.39355929937402e-08
4.75	-1.76281182651117e-07
5	0.326941365978218
5.25	1.04458755774683
5.5	1.02375079215847
5.75	0.411951274231239
6	-1.38803300803181e-06
6.25	-3.14837901441156e-06
6.5	-6.12110593517512e-07
6.75	8.63795593164518e-07
7	1.23993225523145e-06
7.25	8.29782823119629e-07
7.5	1.11822645754156e-07
7.75	-4.72952815466776e-07
8	0.599803882568904
8.25	1.42135548362607
8.5	2.36540678595289
8.75	3.23757729372865
9	3.50488230815532
9.25	3.72145532179327
9.5	3.74029732234571
9.75	3.95798850883968
10	4.04492233450347
10.25	4.52384271271651
10.5	4.56842525776778
10.75	4.55950813734698
11	5.07040534533061
11.25	5.04236621102334
11.5	4.48295804700153
11.75	4.07503721282793
12	3.70110281376394
12.25	3.86773836690379
12.5	4.30592902743602
12.75	4.84111128345933
13	5.01204234644202
13.25	5.29600840682512
13.5	5.3961386528547
13.75	5.49774888530849
14	5.31144197116271
14.25	4.94898866636056
14.5	4.38910287629931
14.75	3.6935416307414
15	3.97679986799742
15.25	4.14141559254886
15.5	4.36024409772009
15.75	4.67525028763703
16	4.50840270614371
16.25	4.53370001802877
16.5	4.50419734522131
16.75	4.05755622635535
17	3.41255058089308
17.25	2.71554964099238
17.5	1.91442062825072
17.75	1.7946524801915
18	1.35731719745604
18.25	1.02637606209092
18.5	0.78535944151698
18.75	0.451758002886413
19	0.212789877399364
19.25	0.0251635715131027
19.5	-4.09179889394873e-07
19.75	5.87408912899878e-07
20	1.09279929272343e-06
20.25	9.74650199325744e-07
20.5	4.80839994487781e-07
20.75	-1.00926887069974e-07
21	-5.21782953288863e-07
21.25	-6.6093986661464e-07
21.5	-5.35859167261066e-07
21.75	-2.42841100783764e-07
22	9.63496562533805e-08
22.25	3.61026662787367e-07
22.5	4.57674428577803e-07
22.75	3.58862540572602e-07
23	1.23821452202577e-07
23.25	-1.33299014937194e-07
23.5	-3.03115456956604e-07
23.75	-3.24490823544465e-07
24	-0.0311210269747526
24.25	-0.0469136079967547
24.5	-0.0339019290779436
24.75	0.00964906165158608
25	0.0725293918039362
25.25	0.135009327775788
25.5	0.176871402278006
25.75	0.185481914158543
26	0.160411449592548
26.25	0.112748556465498
26.5	0.0596812790052488
26.75	0.0170349728190133
27	-0.00671015052344393
27.25	-0.0122181838258306
27.5	-0.00630189227784705
27.75	0.00408966171142855
28	0.0175653552254289
28.25	0.0403798417855663
28.5	0.0833235255067306
28.75	0.154445326154765
29	0.250989409927786
29.25	0.354861179377512
29.5	0.434886567764568
29.75	0.456390230146853
30	0.395278557766885
30.25	0.251315090931334
30.5	0.0548068455197248
30.75	-0.137120482788828
31	-0.254705592317384
31.25	-0.236077793915897
31.5	-0.0471508068140208
31.75	0.306391600384852
32	0.779751970545878
32.25	1.30252765053329
32.5	1.80047917658572
32.75	2.21777388406326
33	2.5316531688336
33.25	2.75432116155835
33.5	2.9217706287428
33.75	3.07434735953323
34	3.23709213402738
34.25	3.40796643191626
34.5	3.55888007812011
34.75	3.64921277332563
35	3.64631611391154
35.25	3.54439412794627
35.5	3.37348420505751
35.75	3.1939582651015
36	3.07765144399005
36.25	3.08219399178374
36.5	3.2281971053799
36.75	3.48834295598076
37	3.79328273616508
37.25	4.05306745749483
37.5	4.18695238081146
37.75	4.15107799797751
38	3.95404357099956
38.25	3.65460634864724
38.5	3.34211313458919
38.75	3.1064417286685
39	3.00792396170212
39.25	3.05760805930882
39.5	3.21439576968796
39.75	3.39952880008362
40	3.52285997357308
40.25	3.51151297197868
40.5	3.33120792762887
40.75	2.99366393217412
41	2.54876672620071
41.25	2.06556918548547
41.5	1.60970817102357
41.75	1.22531897360552
42	0.927054250451104
42.25	0.703526618627208
42.5	0.529152762243829
42.75	0.378629125767498
43	0.238021246037143
43.25	0.108564909750203
43.5	0.00270678553418571
43.75	-0.0648307597516528
44	-0.0863889891794307
44.25	-0.0668291981288893
44.5	-0.0228851262052546
44.75	0.0229650876126769
45	0.0511164728481945
45.25	0.0520351716084104
45.5	0.0289581484698442
45.75	-0.00486460649605225
46	-0.0329202235814168
46.25	-0.0430436974933293
46.5	-0.032533942403451
46.75	-0.00867098889982065
47	0.0153515293088635
47.25	0.027037965375865
47.5	0.0206540149049259
47.75	-2.42909655501222e-07


==> GP_prediction-7.tsv <==
0	0
0.25	0.0447714035940263
0.5	0.0608373161819367
0.75	0.00933136249237286
1	0.000751334364462147
1.25	0.00075147038074839
1.5	0.000751585329855998
1.75	0.0279896756311338
2	0.129664004098272
2.25	0.115004389952426
2.5	0.114762585501721
2.75	0.00289477867921675
3	0.000750987810626508
3.25	0.0038805614040087
3.5	0.00075170398975409
3.75	0.000751722637123615
4	0.000751635239653706
4.25	0.0181829552641722
4.5	0.000751546692969068
4.75	0.000751346459758484
5	0.32769288870409
5.25	1.04533908046877
5.5	1.0245023148796
5.75	0.412702796944075
6	0.000750134671296112
6.25	0.000748374321965812
6.5	0.000750910589371063
6.75	0.000752386488559046
7	0.000752762614252175
7.25	0.000752352458338417
7.5	0.000751634497939457
7.75	0.00075104971952364
8	0.600555405235131
8.25	1.42210700628719
8.5	2.36615830861295
8.75	3.2383288163869
9	3.50563383080697
9.25	3.72220684443704
9.5	3.74104884498548
9.75	3.95874003147828
10	4.0456738571397
10.25	4.52459423534804
10.5	4.56917678039509
10.75	4.56025965997297
11	5.07115686795523
11.25	5.04311773364242
11.5	4.4837095696132
11.75	4.07578873543501
12	3.70185433637014
12.25	3.86848988950854
12.5	4.30668055003616
12.75	4.84186280605473
13	5.01279386903509
13.25	5.29675992941768
13.5	5.39689017544334
13.75	5.49850040788956
14	5.31219349373711
14.25	4.94974018893303
14.5	4.38985439887081
14.75	3.6942931533093
15	3.97755139055902
15.25	4.14216711510586
15.5	4.36099562027615
15.75	4.67600181019131
16	4.50915422869094
16.25	4.53445154056592
16.5	4.50494886775163
16.75	4.05830774888418
17	3.41330210342053
17.25	2.71630116351313
17.5	1.91517215076141
17.75	1.79540400269545
18	1.35806871995887
18.25	1.02712758459146
18.5	0.786110964006339
18.75	0.452509525357949
19	0.213541399856505
19.25	0.0259150939659384
19.5	0.000751113272396316
19.75	0.000752109851088349
20	0.000752615217913627
20.25	0.000752497042242992
20.5	0.000752003217257954
20.75	0.000751421449328149
21	0.000751000587879023
21.25	0.000750861397419186
21.5	0.000750986407985797
21.75	0.000751279328078785
22	0.000751618415037953
22.25	0.000751883007498239
22.5	0.000751979607036548
22.75	0.000751880780624264
23	0.000751645739328149
23.25	0.000751388613841364
23.5	0.000751218783007215
23.75	0.000751197392002025
24	0.263521013119392
24.25	0.482845109812756
24.5	0.750129852863705
24.75	1.0510499213318
25	1.35296358067629
25.25	1.61797052488152
25.5	1.81556401828697
25.75	1.9321902688067
26	1.97431935240362
26.25	1.96410233074736
26.5	1.92990179513595
26.75	1.89609529608041
27	1.87638953184671
27.25	1.87277379491087
27.5	1.87962061349993
27.75	1.89047664383495
28	1.90415682641836
28.25	1.92702544994289
28.5	1.9699623661373
28.75	2.04107894248388
29	2.1376321331059
29.25	2.24150941518515
29.5	2.32152935368531
29.75	2.3430297241918
30	2.28192602132109
30.25	2.13797279427846
30.5	1.94146622685069
30.75	1.74953629218203
31	1.63195494869569
31.25	1.65059217582121
31.5	1.83952404057818
31.75	2.19306369378098
32	2.66642196232183
32.25	3.18920229362984
32.5	3.68716033364988
32.75	4.10445650543316
33	4.41833436292391
33.25	4.64100496571828
33.5	4.80846110017829
33.75	4.96104165357241
34	5.12378468436349
34.25	5.29465727662009
34.5	5.44557418512426
34.75	5.53591198839687
35	5.5330167768116
35.25	5.43109368594669
35.5	5.26018566376087
35.75	5.08066523665606
36	4.96436196637944
36.25	4.96890322118357
36.5	5.11490462776035
36.75	5.37505310128905
37	5.67999759155406
37.25	5.93978389548236
37.5	6.07366771548648
37.75	6.03779482648742
38	5.84076570195231
38.25	5.54133232004524
38.5	5.22883801623882
38.75	4.99316465107028
39	4.89464937422903
39.25	4.94433861042044
39.5	5.1011282814765
39.75	5.28625995632953
40	5.4095924330836
40.25	5.39825150103349
40.5	5.2179513681402
40.75	4.88040631259303
41	4.43550650185959
41.25	3.95231189597352
41.5	3.49645770765664
41.75	3.11207137471214
42	2.81380469020817
42.25	2.59027859095712
42.5	2.41591352144237
42.75	2.26539759158945
43	2.12478886997657
43.25	1.9953303450295
43.5	1.8894806192122
43.75	1.82195802013334
44	1.80040481192796
44.25	1.81995830726129
44.5	1.86390649572939
44.75	1.90978330762346
45	1.93795511614928
45.25	1.93883872979166
45.5	1.91565062740717
45.75	1.88166388360642
46	1.85343232993382
46.25	1.8431716933324
46.5	1.85365255181449
46.75	1.87761776889465
47	1.90173512835597
47.25	1.9133775140701
47.5	1.90752103805548
47.75	1.89079335316164


==> GP_prediction-8.tsv <==
0	0
0.25	0.0432683549939775
0.5	0.0593342678130107
0.75	0.00782831539118821
1	-0.000751712166412118
1.25	-0.000751575708044698
1.5	-0.000751460751919927
1.75	0.0264866296700531
2	0.128160958285586
2.25	0.113501344162416
2.5	0.113259539733576
2.75	0.00139173299660664
3	-0.000752057806760912
3.25	0.00237751579504187
3.5	-0.000751341607763674
3.75	-0.000751322919399133
4	-0.000751410289575962
4.25	0.0166799097373062
4.5	-0.000751498821783081
4.75	-0.000751699022123786
5	0.326189843252345
5.25	1.04383603502489
5.5	1.02299926943734
5.75	0.411199751518404
6	-0.000752910737312176
6.25	-0.000754671079994635
6.5	-0.000752134810558099
6.75	-0.000750658897372717
7	-0.000750282749741712
7.25	-0.000750692892692178
7.5	-0.000751410852647949
7.75	-0.000751995625154573
8	0.599052359902677
8.25	1.42060396096494
8.5	2.36465526329283
8.75	3.2368257710704
9	3.50413078550366
9.25	3.72070379914949
9.5	3.73954579970595
9.75	3.95723698620108
10	4.04417081186724
10.25	4.52309119008498
10.5	4.56767373514046
10.75	4.558756614721
11	5.06965382270599
11.25	5.04161468840426
11.5	4.48220652438986
11.75	4.07428569022085
12	3.70035129115773
12.25	3.86698684429905
12.5	4.30517750483587
12.75	4.84035976086392
13	5.01129082384895
13.25	5.29525688423255
13.5	5.39538713026607
13.75	5.49699736272743
14	5.31069044858832
14.25	4.9482371437881
14.5	4.38835135372781
14.75	3.6927901081735
15	3.97604834543582
15.25	4.14066406999186
15.5	4.35949257516403
15.75	4.67449876508276
16	4.50765118359648
16.25	4.53294849549161
16.5	4.503445822691
16.75	4.05680470382653
17	3.41179905836562
17.25	2.71479811847163
17.5	1.91366910574003
17.75	1.79390095768755
18	1.35656567495321
18.25	1.02562453959037
18.5	0.784607919027622
18.75	0.451006480414878
19	0.212038354942223
19.25	0.0244120490602671
19.5	-0.000751931632175106
19.75	-0.000750935033262549
20	-0.00075042961932818
20.25	-0.000750547741844341
20.5	-0.000751041537268979
20.75	-0.000751623303102289
21	-0.000752044153785601
21.25	-0.000752183277152415
21.5	-0.000752058126320319
21.75	-0.000751765010280353
22	-0.000751425715725446
22.25	-0.000751160954172664
22.5	-0.000751064258179392
22.75	-0.000751163055543119
23	-0.000751398096423744
23.25	-0.000751655211871239
23.5	-0.000751825013921128
23.75	-0.000751846373649114
24	-0.325763067068897
24.25	-0.576672325806265
24.5	-0.817933711019593
24.75	-1.03175179802862
25	-1.20790479706842
25.25	-1.34795186932995
25.5	-1.46182121373095
25.75	-1.56122644048961
26	-1.65349645321852
26.25	-1.73860521781637
26.5	-1.81053923712545
26.75	-1.86202535044238
27	-1.88980983289359
27.25	-1.89721016256253
27.5	-1.89222439805562
27.75	-1.8822973204121
28	-1.8690261159675
28.25	-1.84626576637176
28.5	-1.80331531512384
28.75	-1.73218829017435
29	-1.63565331325033
29.25	-1.53178705643012
29.5	-1.45175621815617
29.75	-1.4302492638981
30	-1.49136890578732
30.25	-1.63534261241579
30.5	-1.83185253581124
30.75	-2.02377725775968
31	-2.14136613333046
31.25	-2.122747763653
31.5	-1.93382565420623
31.75	-1.58028049301128
32	-1.10691802123007
32.25	-0.58414699256326
32.5	-0.086201980478428
32.75	0.331091262693359
33	0.644971974743296
33.25	0.867637357398426
33.5	1.03508015730731
33.75	1.18765306549406
34	1.35039958369128
34.25	1.52127558721243
34.5	1.67218597111596
34.75	1.76251355825439
35	1.75961545101148
35.25	1.65769456994585
35.5	1.48678274635416
35.75	1.30725129354695
36	1.19094092160067
36.25	1.19548476238392
36.5	1.34148958299946
36.75	1.60163281067247
37	1.90656788077611
37.25	2.1663510195073
37.5	2.30023704613645
37.75	2.26436116946759
38	2.06732144004681
38.25	1.76788037724924
38.5	1.45538825293957
38.75	1.21971880626671
39	1.12119854917521
39.25	1.17087750819719
39.5	1.32766325789941
39.75	1.51279764383772
40	1.63612751406255
40.25	1.62477444292388
40.5	1.44446448711755
40.75	1.10692155175521
41	0.662026950541832
41.25	0.178826474997425
41.5	-0.277041365609493
41.75	-0.661433427501087
42	-0.95969618930596
42.25	-1.1832253537027
42.5	-1.35760799695471
42.75	-1.50813934005446
43	-1.64874637790228
43.25	-1.7782005255291
43.5	-1.88406704814383
43.75	-1.95161953963665
44	-1.97318279028682
44.25	-1.95361670351907
44.5	-1.9096767481399
44.75	-1.86385313239811
45	-1.83572217045289
45.25	-1.83476838657484
45.5	-1.85773433046748
45.75	-1.89139309659852
46	-1.91927277709665
46.25	-1.92925908831906
46.5	-1.91872043662139
46.75	-1.89495974669429
47	-1.87103206973825
47.25	-1.85930158331837
47.5	-1.86621300824563
47.75	-1.89079383898095


==> Occupancy.tsv <==
737446	0.0632196464727787
737446.041666667	0
737446.083333333	0
737446.125	0.0708486589647006
737446.166666667	0
737446.208333333	0
737446.25	0
737446.291666667	0.0907745023758497
737446.333333333	3.08072585049983
737446.375	5.74573648845982
737446.416666667	6.56343479685792
737446.458333333	6.26722157462862
737446.5	4.4277555898831
737446.541666667	4.51868326190232
737446.583333333	4.86392072717223
737446.625	4.87839027088524
737446.666666667	4.59001879036234
737446.708333333	3.47639503324333
737446.75	2.54012796599342
737446.791666667	0.54218086187779
737446.833333333	0
737446.875	0
737446.916666667	0
737446.958333333	0
737447	0
737447.041666667	0
737447.083333333	0
737447.125	0
737447.166666667	0
737447.208333333	0.0997986502590476
737447.25	0
737447.291666667	0
737447.333333333	1.89648696539824
737447.375	6.25349749892349
737447.416666667	8.03782809824966
737447.458333333	9.01707605761043
737447.5	6.46964895672861
737447.541666667	8.5508119099708
737447.583333333	8.90384085462936
737447.625	8.08536506558686
737447.666666667	7.40159242562548
737447.708333333	4.9738631002115
737447.75	3.08229370894974
737447.791666667	0.464122943473832
737447.833333333	0
737447.875	0
737447.916666667	0
737447.958333333	0
737448	0
737448.041666667	0
737448.083333333	0
737448.125	0.0595317293635996
737448.166666667	0
737448.208333333	0
737448.25	0.661933731592663
737448.291666667	0
737448.333333333	2.28497821256317
737448.375	6.32720531132937
737448.416666667	8.44414662346936
737448.458333333	8.26319144330212
737448.5	6.19428973723846
737448.541666667	9.17185381879832
737448.583333333	9.51101792183415
737448.625	9.15961471792148
737448.666666667	9.40207401072845
737448.708333333	7.23589012870524
737448.75	3.77216241364305
737448.791666667	0.475782447767663
737448.833333333	0
737448.875	0
737448.916666667	0
737448.958333333	0
737449	0
737449.041666667	0
737449.083333333	0
737449.125	0
737449.166666667	0
737449.208333333	0
737449.25	1.18263104615768
737449.291666667	0.767170324222068
737449.333333333	3.03956596078193
737449.375	5.74091555949608
737449.416666667	6.65276533706097
737449.458333333	5.3942618462279
737449.5	2.77201175834043
737449.541666667	4.57623578507468
737449.583333333	5.88679601675036
737449.625	6.44962244305828
737449.666666667	5.96483820009031
737449.708333333	4.21276057113356
737449.75	1.62763100576202
737449.791666667	0.386644971424825
737449.833333333	0
737449.875	0
737449.916666667	0
737449.958333333	0
737450	0
737450.041666667	0
737450.083333333	0
737450.125	0
737450.166666667	0
737450.208333333	0
737450.25	0
737450.291666667	0
737450.333333333	1.41392332213233
737450.375	3.23348368153564
737450.416666667	4.66334532184122
737450.458333333	4.52944418651625
737450.5	3.10074468550108
737450.541666667	4.14149583762356
737450.583333333	5.02968824666816
737450.625	4.32853321376
737450.666666667	3.10655851169627
737450.708333333	1.48271809645262
737450.75	0.133743270583964
737450.791666667	0.127679945083096
737450.833333333	0
737450.875	0
737450.916666667	0
737450.958333333	0.0310762696635956
737451	0
737451.041666667	0
737451.083333333	0
737451.125	0
737451.166666667	0.064786997591553
737451.208333333	0
737451.25	0
737451.291666667	0.0457536505599499
737451.333333333	0.0101039424030255
737451.375	0
737451.416666667	0
737451.458333333	0
737451.5	0
737451.541666667	0.0577888271694261
737451.583333333	0.0338144774506245
737451.625	0.0171825830656833
737451.666666667	0.084625988130369
737451.708333333	0
737451.75	0.0402824672645207
737451.791666667	0
737451.833333333	0
737451.875	0.0787308681442013
737451.916666667	0
737451.958333333	0.0584904514207048
737452	0
737452.041666667	0.0625438798053047
737452.083333333	0
737452.125	0
737452.166666667	0.0292116523882518
737452.208333333	0.251991954051077
737452.25	0.0706294510714925
737452.291666667	0.0118102595419732
737452.333333333	0
737452.375	0
737452.416666667	0
737452.458333333	0
737452.5	0
737452.541666667	0
737452.583333333	0.0285926966086055
737452.625	0
737452.666666667	0.113949345236942
737452.708333333	0
737452.75	0.0312271958392257
737452.791666667	0.0570643375779985
737452.833333333	0
737452.875	0.0727447997637309
737452.916666667	0.0222655264340959
737452.958333333	0.035395114748123
737453	0.0883944609339724
737453.041666667	0
737453.083333333	0.0338363551901504
737453.125	0
737453.166666667	0
737453.208333333	0.19382491360503
737453.25	0
737453.291666667	0
737453.333333333	1.77230877324673
737453.375	4.74075913282922
737453.416666667	5.25190874765219
737453.458333333	5.89637089738099
737453.5	3.84708210810298
737453.541666667	3.8137137480936
737453.583333333	3.8313018225448
737453.625	4.31710542449494
737453.666666667	4.01438383998754
737453.708333333	2.41660987401465
737453.75	0.553143891165982
737453.791666667	0.191603126828497
737453.833333333	0
737453.875	0
737453.916666667	0
737453.958333333	0
737454	0
737454.041666667	0
737454.083333333	0
737454.125	0
737454.166666667	0
737454.208333333	0.367974553412973
737454.25	0
737454.291666667	0
737454.333333333	1.72365679083156
737454.375	5.06879993083729
737454.416666667	5.7776924301064
737454.458333333	6.651644953734
737454.5	5.12777659222038
737454.541666667	4.66400933291083
737454.583333333	5.60543466235055
737454.625	5.38870192328497
737454.666666667	6.78176027066149
737454.708333333	6.17821298676952
737454.75	3.79748169315362
737454.791666667	0.326950920277538
737454.833333333	0
737454.875	0
737454.916666667	0
737454.958333333	0
737455	0
737455.041666667	0
737455.083333333	0
737455.125	0
737455.166666667	0
737455.208333333	0.588332266335386
737455.25	0
737455.291666667	0
737455.333333333	3.13905025271146
737455.375	6.98139608284801
737455.416666667	8.08996514285934
737455.458333333	6.70721549456551
737455.5	5.01970142973197
737455.541666667	7.61483108822464
737455.583333333	8.51214287917666
737455.625	8.68514279631708
737455.666666667	6.53398820569659
737455.708333333	4.86156934808822
737455.75	3.63192562588228
737455.791666667	0.781464765574363
737455.833333333	0
737455.875	0
737455.916666667	0
737455.958333333	0
737456	0
737456.041666667	0
737456.083333333	0
737456.125	0
737456.166666667	0.024150322760825
737456.208333333	0.162305047251794
737456.25	0
737456.291666667	0
737456.333333333	0.918390988246539
737456.375	3.22690736823493
737456.416666667	4.48074179905582
737456.458333333	4.66970197463797
737456.5	1.33033679995144
737456.541666667	0.840954936390369
737456.583333333	0.672373344498498
737456.625	1.36280735445944
737456.666666667	1.44143217442544
737456.708333333	1.08409191867871
737456.75	1.56743028954269
737456.791666667	0.640332410706088
737456.833333333	0
737456.875	0.0793397918119914
737456.916666667	0
737456.958333333	0
737457	0
737457.041666667	0
737457.083333333	0
737457.125	0
737457.166666667	0.0239221756805321
737457.208333333	0.0206561564532867
737457.25	0
737457.291666667	0
737457.333333333	1.59197499981196
737457.375	3.09420184109931
737457.416666667	2.69059690037598
737457.458333333	3.70361056096928
737457.5	3.30502830141999
737457.541666667	4.15166766248368
737457.583333333	3.04275779550708
737457.625	0.63050567861517
737457.666666667	0
737457.708333333	1.41377020439869
737457.75	2.10991265092702
737457.791666667	0.529223204691058
737457.833333333	0
737457.875	0
737457.916666667	0
737457.958333333	0
737458	0


==> Variance.csv <==
0.0104166666666667	0.0593207915834432
0.0208333333333333	0.0573904397238567
0.03125	0.0521131966778757
0.0416666666666667	0.052004106677338
0.0520833333333333	0.0504100941944249
0.0625	0.0493175366924223
0.0729166666666667	0.0492079638844218
0.0833333333333333	0.0486908522950028
0.09375	0.048078577185688
0.104166666666667	0.0478957409673927
0.114583333333333	0.047719802023409
0.125	0.0472873664417661
0.135416666666667	0.0469177901078393
0.145833333333333	0.0467787249224368
0.15625	0.046640795512684
0.166666666666667	0.0463839339843509
0.177083333333333	0.0461599835266412
0.1875	0.0460450079761165
0.197916666666667	0.0459086464378622
0.208333333333333	0.045673865594218
0.21875	0.0454405807669139
0.229166666666667	0.0452994608757436
0.239583333333333	0.045193409017646
0.25	0.04503863977953
0.260416666666667	0.0448614761993075
0.270833333333333	0.0447287933242878
0.28125	0.0446234208759105
0.291666666666667	0.0444767946379956
0.302083333333333	0.0442859260035842
0.3125	0.0441159206297957
0.322916666666667	0.0439975973223771
0.333333333333333	0.0438881840003492
0.34375	0.0437477866471309
0.354166666666667	0.0435983964090211
0.364583333333333	0.0434770954993838
0.375	0.0433699288704438
0.385416666666667	0.0432336126371976
0.395833333333333	0.0430651424867587
0.40625	0.0429076586202718
0.416666666666667	0.0427874341663121
0.427083333333333	0.0426794665806445
0.4375	0.0425504945956879
0.447916666666667	0.0424083926279522
0.458333333333333	0.0422834486865251
0.46875	0.0421759025786491
0.479166666666667	0.0420527525385398
0.489583333333333	0.0418979797031565
0.5	0.0417384593481577
0.510416666666667	0.0416073638190201
0.520833333333333	0.0414992159403479
0.53125	0.0413814807437209
0.541666666666667	0.0412433550813883
0.552083333333333	0.0411085257772556
0.5625	0.0409952822788237
0.572916666666667	0.0408851019364207
0.583333333333333	0.0407475884984257
0.59375	0.0405855411772744
0.604166666666667	0.040434288779537
0.614583333333333	0.0403153180233112
0.625	0.0402084745769416
0.635416666666667	0.0400819961915254
0.645833333333333	0.0399372810870421
0.65625	0.0398045797475205
0.666666666666667	0.0396961630121581
0.677083333333333	0.0395839377608899
0.6875	0.0394358779322211
0.697916666666667	0.0392620513435322
0.708333333333333	0.0391060078505534
0.71875	0.0389901676263886
0.729166666666667	0.0388862022494598
0.739583333333333	0.0387524333231252
0.75	0.0385898533597121
0.760416666666667	0.0384411359842398
0.770833333333333	0.0383314342576041
0.78125	0.0382271942607515
0.791666666666667	0.038072216956496
0.802083333333333	0.0378599123750649
0.8125	0.0376502040155667
0.822916666666667	0.0375048245295703
0.833333333333333	0.0374103876488249
0.84375	0.0372843374447754
0.854166666666667	0.0370674581853736
0.864583333333333	0.0367970465359452
0.875	0.0365758195621047
0.885416666666667	0.0364586959630504
0.895833333333333	0.0363659709819727
0.90625	0.0361255654442627
0.916666666666667	0.035606305992847
0.927083333333333	0.0348053029282497
0.9375	0.0338391678377494
0.947916666666667	0.0328857107423562
0.958333333333333	0.0321149850130171
0.96875	0.0316230218484383
0.979166666666667	0.0313951406402619
0.989583333333333	0.0313327941719025
1	0.0313288495985684
1.01041666666667	0.031325366443743
1.02083333333333	0.0313145032261719
1.03125	0.0313061514765498
1.04166666666667	0.0313039570087578
1.05208333333333	0.0313039285116176
1.0625	0.0313027129603527
1.07291666666667	0.0313008774160839
1.08333333333333	0.0312999736448108
1.09375	0.0312999153862157
1.10416666666667	0.0312997149145133
1.11458333333333	0.0312991261176126
1.125	0.0312986547621425
1.13541666666667	0.0312985527000552
1.14583333333333	0.0312985293581244
1.15625	0.0312983242063666
1.16666666666667	0.0312980587005763
1.17708333333333	0.0312979417442049
1.1875	0.031297936946001
1.19791666666667	0.0312978756712256
1.20833333333333	0.0312977325624296
1.21875	0.0312976244838438
1.22916666666667	0.0312976032233471
1.23958333333333	0.0312975920721524
1.25	0.0312975253192355
1.26041666666667	0.0312974416484541
1.27083333333333	0.0312974044080822
1.28125	0.0312974017220854
1.29166666666667	0.0312973776182285
1.30208333333333	0.031297322868578
1.3125	0.0312972798929031
1.32291666666667	0.0312972699429449
1.33333333333333	0.0312972643696588
1.34375	0.0312972353070718
1.35416666666667	0.0312971971264988
1.36458333333333	0.0312971781136332
1.375	0.0312971754642116
1.38541666666667	0.0312971636360965
1.39583333333333	0.0312971359194852
1.40625	0.0312971120242176
1.41666666666667	0.0312971046916942
1.42708333333333	0.0312971010049358
1.4375	0.0312970849204601
1.44791666666667	0.0312970620183702
1.45833333333333	0.0312970485886264
1.46875	0.0312970454643159
1.47916666666667	0.0312970380778871
1.48958333333333	0.0312970201628497
1.5	0.0312970026842539
1.51041666666667	0.031296995540916
1.52083333333333	0.0312969922818381
1.53125	0.0312969811185664
1.54166666666667	0.0312969634866269
1.55208333333333	0.0312969510538477
1.5625	0.0312969470062498
1.57291666666667	0.0312969413514847
1.58333333333333	0.0312969269102557
1.59375	0.0312969104337196
1.60416666666667	0.031296901741983
1.61458333333333	0.0312968982817861
1.625	0.0312968891728174
1.63541666666667	0.0312968722228528
1.64583333333333	0.0312968573878299
1.65625	0.0312968512705357
1.66666666666667	0.031296846603658
1.67708333333333	0.0312968331592533
1.6875	0.0312968136347359
1.69791666666667	0.0312967999973081
1.70833333333333	0.0312967952072213
1.71875	0.0312967879529462
1.72916666666667	0.0312967692164942
1.73958333333333	0.0312967464312288
1.75	0.0312967332865274
1.76041666666667	0.0312967289662718
1.77083333333333	0.0312967176578545
1.78125	0.0312966909460246
1.79166666666667	0.0312966615019734
1.80208333333333	0.0312966465443098
1.8125	0.0312966422253547
1.82291666666667	0.0312966256502045
1.83333333333333	0.0312965851390119
1.84375	0.0312965389216467
1.85416666666667	0.0312965141275257
1.86458333333333	0.0312965095650883
1.875	0.0312964902697485
1.88541666666667	0.0312964249989965
1.89583333333333	0.0312963243886738
1.90625	0.0312962342818624
1.91666666666667	0.0312961903567004
1.92708333333333	0.0312961842041986
1.9375	0.0312961762712413
1.94791666666667	0.0312961380224015
1.95833333333333	0.0312960769841324
1.96875	0.0312960226734567
1.97916666666667	0.0312959949397052
1.98958333333333	0.0312959893455408
2	0.031295989012347
2.01041666666667	0.0312959836792758
2.02083333333333	0.0312959753455558
2.03125	0.0312959699377343
2.04166666666667	0.0312959687572081
2.05208333333333	0.0312959686473473
2.0625	0.0312959671727812
2.07291666666667	0.03129596499999
2.08333333333333	0.0312959637658615
2.09375	0.0312959636096868
2.10416666666667	0.0312959634644326
2.11458333333333	0.0312959627790928
2.125	0.0312959620217589
2.13541666666667	0.0312959617143212
2.14583333333333	0.0312959617042253
2.15625	0.0312959615510345
2.16666666666667	0.0312959611885163
2.17708333333333	0.0312959609007069
2.1875	0.0312959608322932
2.19791666666667	0.0312959608195946
2.20833333333333	0.0312959606889095
2.21875	0.0312959604956594
2.22916666666667	0.0312959603892092
2.23958333333333	0.0312959603792906
2.25	0.0312959603513936
2.26041666666667	0.0312959602534111
2.27083333333333	0.0312959601542795
2.28125	0.0312959601195214
2.29166666666667	0.0312959601175471
2.30208333333333	0.0312959600830268
2.3125	0.0312959600160134
2.32291666666667	0.031295959968689
2.33333333333333	0.0312959599600193
2.34375	0.0312959599538898
2.35416666666667	0.0312959599205611
2.36458333333333	0.031295959878206
2.375	0.0312959598580468
2.38541666666667	0.0312959598564404
2.39583333333333	0.0312959598455299
2.40625	0.0312959598175323
2.41666666666667	0.031295959792844
2.42708333333333	0.0312959597856646
2.4375	0.0312959597837996
2.44791666666667	0.0312959597702295
2.45833333333333	0.0312959597488301
2.46875	0.0312959597357308
2.47916666666667	0.0312959597336241
2.48958333333333	0.0312959597292899
2.5	0.0312959597151681
2.51041666666667	0.0312959596999882
2.52083333333333	0.0312959596937982
2.53125	0.0312959596925814
2.54166666666667	0.0312959596856193
2.55208333333333	0.0312959596723167
2.5625	0.0312959596622125
2.57291666666667	0.0312959596595736
2.58333333333333	0.0312959596571679
2.59375	0.0312959596480453
2.60416666666667	0.0312959596361899
2.61458333333333	0.0312959596298146
2.625	0.0312959596284358
2.63541666666667	0.031295959623837
2.64583333333333	0.0312959596129651
2.65625	0.031295959602585
2.66666666666667	0.0312959595986649
2.67708333333333	0.0312959595970139
2.6875	0.0312959595896136
2.69791666666667	0.0312959595769868
2.70833333333333	0.0312959595676362
2.71875	0.0312959595651109
2.72916666666667	0.0312959595621668
2.73958333333333	0.0312959595512402
2.75	0.0312959595360304
2.76041666666667	0.0312959595266643
2.77083333333333	0.031295959524738
2.78125	0.0312959595199809
2.79166666666667	0.0312959595043442
2.80208333333333	0.0312959594840977
2.8125	0.031295959472168
2.82291666666667	0.0312959594701366
2.83333333333333	0.0312959594645361
2.84375	0.0312959594436617
2.85416666666667	0.0312959594134431
2.86458333333333	0.0312959593912898
2.875	0.0312959593850816
2.88541666666667	0.031295959383599
2.89583333333333	0.0312959593701504
2.90625	0.0312959593423092
2.91666666666667	0.0312959593140991
2.92708333333333	0.0312959592993792
2.9375	0.0312959592972113
2.94791666666667	0.0312959592953724
2.95833333333333	0.0312959592854011
2.96875	0.0312959592706406
2.97916666666667	0.0312959592598534
2.98958333333333	0.0312959592564957
3	0.0312959592563975

